A least-squares space-time approach for parabolic equations

We propose a least squares formulation for abstract parabolic equations in the natural $L^2(0,T;V^\star)\times H$ norm which only relies on natural regularity assumptions on the data of the problem. The resulting bilinear form then is symmetric, coercive and continuous. We provide two space-time Galerkin frameworks for the numerical approximation. The first one uses a conformal discretization of the underlying bilinear system and relies on the fact that the $V^*-$norm of basis functions can be evaluated exactly. The second approach is nonconforming an replaces the evaluation of the $V^*-$norm by a discrete pendant. We prove convergence for both approaches and illustrate our analytical findings by selected numerical experiments.

==> sim/results_conv.csv <==
1.990000000000000000e+03,1.000000000000000000e+01,1.924500897298752622e-01,8.700267265044915295e-04,2.593722042209287149e-02,3.541195855713907305e-03,2.588308550282889670e-02
3.444000000000000000e+03,1.200000000000000000e+01,1.574591643244434014e-01,6.807270512920562174e-04,2.148169473260564885e-02,3.054922499686387599e-03,2.144813044271606448e-02
5.474000000000000000e+03,1.400000000000000000e+01,1.332346775052982435e-01,5.522894296097289463e-04,1.833832153600598383e-02,2.692300777412654986e-03,1.831587561167851569e-02
8.176000000000000000e+03,1.600000000000000000e+01,1.154700538379251490e-01,4.598918279092158255e-04,1.596560342875382246e-02,2.406907750203151567e-03,1.594974854339473516e-02
1.164600000000000000e+04,1.800000000000000000e+01,1.018853416216986552e-01,3.906720964741429132e-04,1.411533858683683591e-02,2.177822827660624329e-03,1.410366236642377792e-02
1.598000000000000000e+04,2.000000000000000000e+01,9.116056881941460299e-02,3.371658730843945509e-04,1.272783048082745151e-02,1.974905723600623754e-03,1.271894437710855558e-02
2.127400000000000000e+04,2.200000000000000000e+01,8.247860988423225126e-02,2.947907903495268879e-04,1.154387909982747609e-02,1.830262342570918715e-03,1.153693434276207956e-02
2.762400000000000000e+04,2.400000000000000000e+01,7.530655685082075779e-02,2.605420183180895584e-04,1.052758354841901861e-02,1.679244059543356666e-03,1.052203558389765495e-02
3.512600000000000000e+04,2.600000000000000000e+01,6.928203230275509217e-02,2.323992672084182021e-04,9.758509747553449978e-03,1.572088358846327784e-03,9.753995137566352086e-03
4.387600000000000000e+04,2.800000000000000000e+01,6.415002990995841148e-02,2.089326476673631521e-04,9.001843985075627663e-03,1.482592380317231942e-03,8.998112951870104390e-03
5.397000000000000000e+04,3.000000000000000000e+01,5.972588991616818027e-02,1.891365869531907626e-04,8.337835620423528563e-03,1.410561401739072627e-03,8.334710012524349995e-03
6.550400000000000000e+04,3.200000000000000000e+01,5.587260669577023831e-02,1.722302099621651089e-04,7.847960672450594519e-03,1.310475855154447436e-03,7.845311889818996909e-03
7.857400000000000000e+04,3.400000000000000000e+01,5.248638810814779815e-02,1.576746897979705423e-04,7.366890746028255735e-03,1.239194540437160404e-03,7.364622537193436791e-03
1.097060000000000000e+05,3.800000000000000000e+01,4.681218398834803562e-02,1.339687715575658728e-04,6.538604611256305064e-03,1.126609366792607342e-03,6.536898041092377085e-03
1.481340000000000000e+05,4.200000000000000000e+01,4.224514164802140037e-02,1.155666052611899067e-04,5.911709003686160986e-03,1.039157365750925177e-03,5.910386998386973900e-03
1.703240000000000000e+05,4.400000000000000000e+01,4.028025133881110026e-02,1.078634798156888293e-04,5.596819283036544995e-03,9.798246812925336894e-04,5.595645455920531149e-03
2.211360000000000000e+05,4.800000000000000000e+01,3.685214484189100470e-02,9.474092558524445319e-05,5.075993225408637934e-03,9.209740941847055756e-04,5.075053097232369234e-03
2.811640000000000000e+05,5.200000000000000000e+01,3.396178054056622070e-02,8.401002861006648165e-05,4.739528896707197875e-03,8.448424436220632917e-04,4.738763002670156634e-03
3.511760000000000000e+05,5.600000000000000000e+01,3.149183286488867889e-02,7.511452312347398168e-05,4.370906358151819757e-03,7.715395735085313692e-04,4.370272493804093668e-03
4.765940000000000000e+05,6.200000000000000000e+01,2.839427553391602257e-02,6.434161684473345389e-05,3.871174283600660113e-03,7.209279664628615676e-04,3.870685712520844420e-03
5.749260000000000000e+05,6.600000000000000000e+01,2.664693550105964870e-02,5.845831578516607756e-05,3.669741817203317838e-03,6.482479043698873705e-04,3.669325674203418545e-03
7.464240000000000000e+05,7.200000000000000000e+01,2.439508179674474905e-02,5.110633419856321373e-05,3.325861846213884390e-03,6.262974059305650380e-04,3.325529398350729384e-03
9.490260000000000000e+05,7.800000000000000000e+01,2.249416633206334157e-02,4.510861054595522617e-05,3.116103685154308564e-03,5.664003357508596214e-04,3.115833297769727422e-03
1.272026000000000000e+06,8.600000000000000000e+01,2.037706832433973381e-02,3.868327909281967148e-05,2.786484444394500461e-03,5.313329132946144426e-04,2.786273314781264124e-03
1.557284000000000000e+06,9.200000000000000000e+01,1.903352535789975056e-02,3.475187160626624683e-05,2.558911524050565614e-03,4.800389547220968584e-04,2.558733562882747892e-03
1.999900000000000000e+06,1.000000000000000000e+02,1.749546270271593387e-02,3.039460618001554336e-05,2.410381680832691075e-03,4.610551408839806795e-04,2.410237416479213066e-03
2.519316000000000000e+06,1.080000000000000000e+02,1.618739072494277884e-02,2.682600660464812687e-05,2.146992309233040561e-03,4.168812735711271999e-04,2.146873805872144721e-03
3.285946000000000000e+06,1.180000000000000000e+02,1.480385305614425120e-02,2.319047347812619930e-05,1.928015297983128561e-03,3.617102251726622046e-04,1.927920937521996735e-03
4.194176000000000000e+06,1.280000000000000000e+02,1.363819533518801155e-02,2.024725297075082056e-05,1.824003644989899203e-03,3.345235516735585966e-04,1.823926821447116511e-03
5.256006000000000000e+06,1.380000000000000000e+02,1.264270662459034480e-02,1.782869542610453933e-05,1.721590289643349725e-03,3.273243062681060220e-04,1.721526379774067795e-03
6.749850000000000000e+06,1.500000000000000000e+02,1.162450206422065320e-02,1.545359465170628648e-05,1.532888418989795162e-03,2.980460706174878761e-04,1.532836419024268936e-03


==> sim/results_prec.csv <==
1.120000000000000000e+02,4.000000000000000000e+00,5.773502691896257311e-01,1.400000000000000000e+01,5.000000000000000000e+00,2.000000000000000000e+00,2.000000000000000000e+00,1.400000000000000000e+01,8.000000000000000000e+00,6.400000000000000000e+01
3.960000000000000000e+02,6.000000000000000000e+00,3.464101615137754608e-01,1.400000000000000000e+01,5.000000000000000000e+00,4.000000000000000000e+00,2.000000000000000000e+00,4.300000000000000000e+01,8.000000000000000000e+00,2.160000000000000000e+02
9.600000000000000000e+02,8.000000000000000000e+00,2.474358296526967538e-01,7.900000000000000000e+01,7.000000000000000000e+00,7.000000000000000000e+00,2.000000000000000000e+00,8.800000000000000000e+01,1.200000000000000000e+01,5.120000000000000000e+02
1.900000000000000000e+03,1.000000000000000000e+01,1.924500897298752622e-01,2.760000000000000000e+02,7.000000000000000000e+00,1.100000000000000000e+01,2.000000000000000000e+00,1.410000000000000000e+02,1.400000000000000000e+01,1.000000000000000000e+03
3.312000000000000000e+03,1.200000000000000000e+01,1.574591643244434014e-01,9.140000000000000000e+02,7.000000000000000000e+00,1.500000000000000000e+01,2.000000000000000000e+00,1.940000000000000000e+02,1.400000000000000000e+01,1.728000000000000000e+03
5.292000000000000000e+03,1.400000000000000000e+01,1.332346775052982435e-01,1.707000000000000000e+03,7.000000000000000000e+00,2.300000000000000000e+01,2.000000000000000000e+00,2.700000000000000000e+02,1.400000000000000000e+01,2.744000000000000000e+03
7.936000000000000000e+03,1.600000000000000000e+01,1.154700538379251490e-01,3.418000000000000000e+03,8.000000000000000000e+00,3.000000000000000000e+01,2.000000000000000000e+00,3.490000000000000000e+02,1.300000000000000000e+01,4.096000000000000000e+03
1.134000000000000000e+04,1.800000000000000000e+01,1.018853416216986552e-01,7.646000000000000000e+03,8.000000000000000000e+00,3.500000000000000000e+01,2.000000000000000000e+00,4.200000000000000000e+02,1.300000000000000000e+01,5.832000000000000000e+03
1.560000000000000000e+04,2.000000000000000000e+01,9.116056881941460299e-02,1.117800000000000000e+04,8.000000000000000000e+00,4.100000000000000000e+01,2.000000000000000000e+00,4.980000000000000000e+02,1.300000000000000000e+01,8.000000000000000000e+03
2.081200000000000000e+04,2.200000000000000000e+01,8.247860988423225126e-02,1.698400000000000000e+04,9.000000000000000000e+00,5.000000000000000000e+01,2.000000000000000000e+00,5.860000000000000000e+02,1.300000000000000000e+01,1.064800000000000000e+04
2.707200000000000000e+04,2.400000000000000000e+01,7.530655685082075779e-02,2.624100000000000000e+04,9.000000000000000000e+00,6.000000000000000000e+01,2.000000000000000000e+00,6.660000000000000000e+02,1.300000000000000000e+01,1.382400000000000000e+04
3.447600000000000000e+04,2.600000000000000000e+01,6.928203230275509217e-02,3.659600000000000000e+04,8.000000000000000000e+00,6.800000000000000000e+01,2.000000000000000000e+00,7.390000000000000000e+02,1.300000000000000000e+01,1.757600000000000000e+04
4.312000000000000000e+04,2.800000000000000000e+01,6.415002990995841148e-02,4.994700000000000000e+04,8.000000000000000000e+00,7.900000000000000000e+01,2.000000000000000000e+00,8.120000000000000000e+02,1.300000000000000000e+01,2.195200000000000000e+04
5.310000000000000000e+04,3.000000000000000000e+01,5.972588991616818027e-02,6.305500000000000000e+04,8.000000000000000000e+00,8.700000000000000000e+01,2.000000000000000000e+00,8.720000000000000000e+02,1.300000000000000000e+01,2.700000000000000000e+04
6.451200000000000000e+04,3.200000000000000000e+01,5.587260669577023831e-02,8.262400000000000000e+04,8.000000000000000000e+00,9.800000000000000000e+01,2.000000000000000000e+00,9.320000000000000000e+02,1.300000000000000000e+01,3.276800000000000000e+04
7.745200000000000000e+04,3.400000000000000000e+01,5.248638810814779815e-02,,8.000000000000000000e+00,1.130000000000000000e+02,2.000000000000000000e+00,1.014000000000000000e+03,1.300000000000000000e+01,3.930400000000000000e+04
9.201600000000000000e+04,3.600000000000000000e+01,4.948716593053934659e-02,,8.000000000000000000e+00,1.210000000000000000e+02,2.000000000000000000e+00,1.076000000000000000e+03,1.300000000000000000e+01,4.665600000000000000e+04
1.083000000000000000e+05,3.800000000000000000e+01,4.681218398834803562e-02,,8.000000000000000000e+00,1.370000000000000000e+02,2.000000000000000000e+00,1.136000000000000000e+03,1.300000000000000000e+01,5.487200000000000000e+04
1.264000000000000000e+05,4.000000000000000000e+01,4.441155916843275014e-02,,8.000000000000000000e+00,1.450000000000000000e+02,2.000000000000000000e+00,1.188000000000000000e+03,1.300000000000000000e+01,6.400000000000000000e+04
1.464120000000000000e+05,4.200000000000000000e+01,4.224514164802140037e-02,,8.000000000000000000e+00,1.600000000000000000e+02,2.000000000000000000e+00,1.248000000000000000e+03,1.300000000000000000e+01,7.408800000000000000e+04
1.684320000000000000e+05,4.400000000000000000e+01,4.028025133881110026e-02,,8.000000000000000000e+00,1.720000000000000000e+02,2.000000000000000000e+00,1.308000000000000000e+03,1.300000000000000000e+01,8.518400000000000000e+04
1.925560000000000000e+05,4.600000000000000000e+01,3.849001794597504966e-02,,8.000000000000000000e+00,1.870000000000000000e+02,2.000000000000000000e+00,1.348000000000000000e+03,1.200000000000000000e+01,9.733600000000000000e+04
2.188800000000000000e+05,4.800000000000000000e+01,3.685214484189100470e-02,,8.000000000000000000e+00,2.020000000000000000e+02,2.000000000000000000e+00,1.416000000000000000e+03,1.200000000000000000e+01,1.105920000000000000e+05
2.475000000000000000e+05,5.000000000000000000e+01,3.534797566467096780e-02,,8.000000000000000000e+00,2.170000000000000000e+02,2.000000000000000000e+00,1.472000000000000000e+03,1.200000000000000000e+01,1.250000000000000000e+05
2.785120000000000000e+05,5.200000000000000000e+01,3.396178054056622070e-02,,8.000000000000000000e+00,2.290000000000000000e+02,2.000000000000000000e+00,1.548000000000000000e+03,1.200000000000000000e+01,1.406080000000000000e+05
3.120120000000000000e+05,5.400000000000000000e+01,3.268020391639391009e-02,,8.000000000000000000e+00,2.450000000000000000e+02,2.000000000000000000e+00,1.614000000000000000e+03,1.200000000000000000e+01,1.574640000000000000e+05
3.480960000000000000e+05,5.600000000000000000e+01,3.149183286488867889e-02,,8.000000000000000000e+00,2.660000000000000000e+02,2.000000000000000000e+00,1.666000000000000000e+03,1.100000000000000000e+01,1.756160000000000000e+05
3.868600000000000000e+05,5.800000000000000000e+01,3.038685627313819637e-02,,8.000000000000000000e+00,2.790000000000000000e+02,2.000000000000000000e+00,1.716000000000000000e+03,1.100000000000000000e+01,1.951120000000000000e+05
4.284000000000000000e+05,6.000000000000000000e+01,2.935679334862504111e-02,,8.000000000000000000e+00,3.010000000000000000e+02,2.000000000000000000e+00,1.757000000000000000e+03,1.100000000000000000e+01,2.160000000000000000e+05
4.728120000000000000e+05,6.200000000000000000e+01,2.839427553391602257e-02,,8.000000000000000000e+00,3.190000000000000000e+02,2.000000000000000000e+00,1.800000000000000000e+03,1.100000000000000000e+01,2.383280000000000000e+05
5.201920000000000000e+05,6.400000000000000000e+01,2.749286996141075273e-02,,8.000000000000000000e+00,3.390000000000000000e+02,2.000000000000000000e+00,1.846000000000000000e+03,1.100000000000000000e+01,2.621440000000000000e+05
5.706360000000000000e+05,6.600000000000000000e+01,2.664693550105964870e-02,,8.000000000000000000e+00,3.590000000000000000e+02,2.000000000000000000e+00,1.890000000000000000e+03,1.100000000000000000e+01,2.874960000000000000e+05
6.242400000000000000e+05,6.800000000000000000e+01,2.585150459058025915e-02,,8.000000000000000000e+00,3.780000000000000000e+02,2.000000000000000000e+00,1.929000000000000000e+03,1.100000000000000000e+01,3.144320000000000000e+05
6.811000000000000000e+05,7.000000000000000000e+01,2.510218561694025144e-02,,8.000000000000000000e+00,4.000000000000000000e+02,2.000000000000000000e+00,1.989000000000000000e+03,1.100000000000000000e+01,3.430000000000000000e+05
7.413120000000000000e+05,7.200000000000000000e+01,2.439508179674474905e-02,,8.000000000000000000e+00,4.180000000000000000e+02,2.000000000000000000e+00,2.058000000000000000e+03,1.100000000000000000e+01,3.732480000000000000e+05
8.049720000000000000e+05,7.400000000000000000e+01,2.372672339135448172e-02,,8.000000000000000000e+00,4.430000000000000000e+02,2.000000000000000000e+00,2.135000000000000000e+03,1.100000000000000000e+01,4.052240000000000000e+05
8.721760000000000000e+05,7.600000000000000000e+01,2.309401076758503188e-02,,8.000000000000000000e+00,4.620000000000000000e+02,2.000000000000000000e+00,2.190000000000000000e+03,1.000000000000000000e+01,4.389760000000000000e+05
9.430200000000000000e+05,7.800000000000000000e+01,2.249416633206334157e-02,,8.000000000000000000e+00,4.850000000000000000e+02,2.000000000000000000e+00,2.255000000000000000e+03,1.000000000000000000e+01,4.745520000000000000e+05
1.017600000000000000e+06,8.000000000000000000e+01,2.192469376669464731e-02,,8.000000000000000000e+00,5.050000000000000000e+02,2.000000000000000000e+00,2.337000000000000000e+03,1.000000000000000000e+01,5.120000000000000000e+05
1.096012000000000000e+06,8.200000000000000000e+01,2.138334330331947281e-02,,8.000000000000000000e+00,5.360000000000000000e+02,2.000000000000000000e+00,2.425000000000000000e+03,1.000000000000000000e+01,5.513680000000000000e+05
1.178352000000000000e+06,8.400000000000000000e+01,2.086808201890213640e-02,,8.000000000000000000e+00,5.530000000000000000e+02,2.000000000000000000e+00,2.511000000000000000e+03,1.000000000000000000e+01,5.927040000000000000e+05
1.264716000000000000e+06,8.600000000000000000e+01,2.037706832433973381e-02,,8.000000000000000000e+00,5.860000000000000000e+02,2.000000000000000000e+00,2.601000000000000000e+03,1.000000000000000000e+01,6.360560000000000000e+05
1.355200000000000000e+06,8.800000000000000000e+01,1.990862997205606125e-02,,8.000000000000000000e+00,5.990000000000000000e+02,2.000000000000000000e+00,2.691000000000000000e+03,1.000000000000000000e+01,6.814720000000000000e+05
1.449900000000000000e+06,9.000000000000000000e+01,1.946124502886378838e-02,,8.000000000000000000e+00,6.330000000000000000e+02,2.000000000000000000e+00,2.783000000000000000e+03,1.000000000000000000e+01,7.290000000000000000e+05
1.548912000000000000e+06,9.200000000000000000e+01,1.903352535789975056e-02,,8.000000000000000000e+00,6.540000000000000000e+02,2.000000000000000000e+00,2.881000000000000000e+03,1.000000000000000000e+01,7.786880000000000000e+05
1.652332000000000000e+06,9.400000000000000000e+01,1.862420223192341046e-02,,8.000000000000000000e+00,6.850000000000000000e+02,2.000000000000000000e+00,2.983000000000000000e+03,1.000000000000000000e+01,8.305840000000000000e+05
1.760256000000000000e+06,9.600000000000000000e+01,1.823211376388291644e-02,,8.000000000000000000e+00,7.080000000000000000e+02,2.000000000000000000e+00,3.089000000000000000e+03,1.000000000000000000e+01,8.847360000000000000e+05
1.872780000000000000e+06,9.800000000000000000e+01,1.785619389246265523e-02,,8.000000000000000000e+00,7.280000000000000000e+02,2.000000000000000000e+00,3.189000000000000000e+03,1.000000000000000000e+01,9.411920000000000000e+05
1.990000000000000000e+06,1.000000000000000000e+02,1.749546270271593387e-02,,8.000000000000000000e+00,7.600000000000000000e+02,2.000000000000000000e+00,3.293000000000000000e+03,1.000000000000000000e+01,1.000000000000000000e+06
2.112012000000000000e+06,1.020000000000000000e+02,1.714901789672155716e-02,,8.000000000000000000e+00,7.850000000000000000e+02,2.000000000000000000e+00,3.401000000000000000e+03,1.000000000000000000e+01,1.061208000000000000e+06
2.238912000000000000e+06,1.040000000000000000e+02,1.681602725795026607e-02,,8.000000000000000000e+00,8.030000000000000000e+02,2.000000000000000000e+00,3.511000000000000000e+03,1.000000000000000000e+01,1.124864000000000000e+06


==> sim/time_evol.csv <==
0.000000000000000000e+00,-2.279857162134703194e-05
6.250000000000000347e-03,-8.653299896622847209e-02
1.250000000000000069e-02,-1.139993534110955026e-01
1.875000000000000278e-02,-1.359980715750338243e-01
2.500000000000000139e-02,-1.530296969381552130e-01
3.125000000000000000e-02,-1.671450529975160859e-01
3.750000000000000555e-02,-1.790454126693021841e-01
4.375000000000000416e-02,-1.892646707549294760e-01
5.000000000000000278e-02,-1.981274088643290021e-01
5.625000000000000139e-02,-2.058666641177618051e-01
6.250000000000000000e-02,-2.126535367742093396e-01
6.875000000000000555e-02,-2.186217066946150867e-01
7.500000000000001110e-02,-2.238793403673276783e-01
8.125000000000000278e-02,-2.285165855403164525e-01
8.750000000000000833e-02,-2.326100291348088822e-01
9.375000000000000000e-02,-2.362256012617613976e-01
1.000000000000000056e-01,-2.394205444245414427e-01
1.062500000000000111e-01,-2.422448344744097537e-01
1.125000000000000028e-01,-2.447422586894291152e-01
1.187500000000000083e-01,-2.469512708997077532e-01
1.250000000000000000e-01,-2.489056914942583965e-01
1.312500000000000056e-01,-2.506352957062945586e-01
1.375000000000000111e-01,-2.521663154280938124e-01
1.437500000000000167e-01,-2.535218722147813963e-01
1.500000000000000222e-01,-2.547223540760468752e-01
1.562500000000000000e-01,-2.557857440088469048e-01
1.625000000000000056e-01,-2.567279081096989213e-01
1.687500000000000111e-01,-2.575628482267676711e-01
1.750000000000000167e-01,-2.583029236647347293e-01
1.812500000000000222e-01,-2.589590464990514929e-01
1.875000000000000000e-01,-2.595408527108390428e-01
1.937500000000000056e-01,-2.600568531823173601e-01
2.000000000000000111e-01,-2.605145663327260719e-01
2.062500000000000167e-01,-2.609206346077564964e-01
2.125000000000000222e-01,-2.612809275010111176e-01
2.187500000000000000e-01,-2.616006315687434691e-01
2.250000000000000056e-01,-2.618843302271904316e-01
2.312500000000000111e-01,-2.621360738059131390e-01
2.375000000000000167e-01,-2.623594410210569050e-01
2.437500000000000222e-01,-2.625575937714563768e-01
2.500000000000000000e-01,-2.627333246708490888e-01
2.562500000000000333e-01,-2.628890997236690286e-01
2.625000000000000111e-01,-2.630270955724891002e-01
2.687499999999999889e-01,-2.631492324767663593e-01
2.750000000000000222e-01,-2.632572039381342877e-01
2.812500000000000000e-01,-2.633525022934306570e-01
2.875000000000000333e-01,-2.634364422799357897e-01
2.937500000000000111e-01,-2.635101814799445941e-01
3.000000000000000444e-01,-2.635747389089184156e-01
3.062500000000000222e-01,-2.636310120431057946e-01
3.125000000000000000e-01,-2.636797916348394555e-01
3.187500000000000333e-01,-2.637217761553536932e-01
3.250000000000000111e-01,-2.637575844574536754e-01
3.312500000000000444e-01,-2.637877680057705287e-01
3.375000000000000222e-01,-2.638128226388086195e-01
3.437500000000000000e-01,-2.638331992896960632e-01
3.500000000000000333e-01,-2.638493153192535967e-01
3.562500000000000111e-01,-2.638615648304700745e-01
3.625000000000000444e-01,-2.638703294076467643e-01
3.687500000000000222e-01,-2.638759886828483947e-01
3.750000000000000000e-01,-2.638789302035750017e-01
3.812500000000000333e-01,-2.638795594754617113e-01
3.875000000000000111e-01,-2.638783079961518618e-01
3.937500000000000444e-01,-2.638756395963530177e-01
4.000000000000000222e-01,-2.638720529882495613e-01
4.062500000000000000e-01,-2.638680774805113871e-01
4.125000000000000333e-01,-2.638642595706490734e-01
4.187500000000000111e-01,-2.638611344455418228e-01
4.250000000000000444e-01,-2.638591732326331929e-01
4.312500000000000222e-01,-2.638587137864266685e-01
4.375000000000000000e-01,-2.638598055795854380e-01
4.437500000000000333e-01,-2.638622048292690314e-01
4.500000000000000111e-01,-2.638646392528442020e-01
4.562500000000000444e-01,-2.638668119863469275e-01
4.625000000000000222e-01,-2.638612307648021682e-01
4.687500000000000000e-01,-2.638650127177570304e-01
4.750000000000000333e-01,-2.637994139872703592e-01
4.812500000000000111e-01,-2.639589687168612531e-01
4.875000000000000444e-01,-2.639648253064851846e-01
4.937500000000000222e-01,-2.639702461376420839e-01
5.000000000000000000e-01,-2.639756669687990942e-01
5.062499999999999778e-01,-1.752321553544311794e-01
5.125000000000000666e-01,-1.505856946564230470e-01
5.187500000000000444e-01,-1.277927766825179556e-01
5.250000000000000222e-01,-1.109206092862322357e-01
5.312500000000000000e-01,-9.673950118546305321e-02
5.374999999999999778e-01,-8.484269123421671333e-02
5.437500000000000666e-01,-7.461751297326338350e-02
5.500000000000000444e-01,-6.575646810618775151e-02
5.562500000000000222e-01,-5.801898617436290762e-02
5.625000000000000000e-01,-5.123362284164563463e-02
5.687499999999999778e-01,-4.526537014264885722e-02
5.750000000000000666e-01,-4.000575303086369855e-02
5.812500000000000444e-01,-3.536459937818551419e-02
5.875000000000000222e-01,-3.126557497252519663e-02
5.937500000000000000e-01,-2.764312370780549338e-02
6.000000000000000888e-01,-2.444042755469554018e-02
6.062500000000000666e-01,-2.160793138541131433e-02
6.125000000000000444e-01,-1.910223433805388268e-02
6.187500000000000222e-01,-1.688521945604044491e-02
6.250000000000000000e-01,-1.492334686491326307e-02
6.312500000000000888e-01,-1.318706547196397440e-02
6.375000000000000666e-01,-1.165031453997200130e-02
6.437500000000000444e-01,-1.029009527682585821e-02
6.500000000000000222e-01,-9.086100441542583478e-03
6.562500000000000000e-01,-8.020391300417123448e-03
6.625000000000000888e-01,-7.077115385426980404e-03
6.687500000000000666e-01,-6.242259151498853395e-03
6.750000000000000444e-01,-5.503430508505015133e-03
6.812500000000000222e-01,-4.849668072361659754e-03
6.875000000000000000e-01,-4.271272945663662397e-03
6.937500000000000888e-01,-3.759660910767097328e-03
7.000000000000000666e-01,-3.307232162385763483e-03
7.062500000000000444e-01,-2.907256513644233906e-03
7.125000000000000222e-01,-2.553772346346194939e-03
7.187500000000000000e-01,-2.241497382899857067e-03
7.250000000000000888e-01,-1.965750115389006559e-03
7.312500000000000666e-01,-1.722380442006612436e-03
7.375000000000000444e-01,-1.507708462006872177e-03
7.437500000000000222e-01,-1.318470448753068531e-03
7.500000000000000000e-01,-1.151771132930737166e-03
7.562500000000000888e-01,-1.005041541641851300e-03
7.625000000000000666e-01,-8.760017728972690305e-04
7.687500000000000444e-01,-7.626279939988162958e-04
7.750000000000000222e-01,-6.631233366978759062e-04
7.812500000000000000e-01,-5.758920915188604642e-04
7.875000000000000888e-01,-4.995168499715656575e-04
7.937500000000000666e-01,-4.327383233445693299e-04
8.000000000000000444e-01,-3.744373631153114531e-04
8.062500000000000222e-01,-3.236191421102317645e-04
8.125000000000000000e-01,-2.793991006553956931e-04
8.187500000000000888e-01,-2.409904492795566003e-04
8.250000000000000666e-01,-2.076932715643538545e-04
8.312500000000000444e-01,-1.788847182715309881e-04
8.375000000000000222e-01,-1.540106227874650155e-04
8.437500000000000000e-01,-1.325779728111219828e-04
8.500000000000000888e-01,-1.141485451250664031e-04
8.562500000000000666e-01,-9.833346179238203894e-05
8.625000000000000444e-01,-8.478860846944796532e-05
8.687500000000000222e-01,-7.321108857263494512e-05
8.750000000000000000e-01,-6.333640711715170875e-05
8.812500000000000888e-01,-5.493680540706709982e-05
8.875000000000000666e-01,-4.782037106861416928e-05
8.937500000000000444e-01,-4.183117831981023873e-05
9.000000000000000222e-01,-3.685034820239074343e-05
9.062500000000000000e-01,-3.279774644712922998e-05
9.125000000000000888e-01,-2.963422881086055929e-05
9.187500000000000666e-01,-2.736317729021527979e-05
9.250000000000000444e-01,-2.603031159116065912e-05
9.312500000000000222e-01,-2.571857534550943140e-05
9.375000000000000000e-01,-2.653305228023596541e-05
9.437500000000000888e-01,-2.856733383078734017e-05
9.500000000000000666e-01,-3.183495562267156444e-05
9.562500000000000444e-01,-3.613990311428772720e-05
9.625000000000000222e-01,-4.084313352727832706e-05
9.687500000000000000e-01,-4.444626875806110872e-05
9.750000000000000888e-01,-4.395223653994937275e-05
9.812500000000000666e-01,-3.370814267050144692e-05
9.875000000000000444e-01,-5.404636572461355123e-06
9.937500000000000222e-01,5.611721056981192431e-05
1.000000000000000000e+00,1.148255975630831620e-04

